The VANDELS survey: a measurement of the average Lyman-continuum escape fraction of star-forming galaxies at z=3.5

We present a study designed to measure the average LyC escape fraction ($\langle f_{\rm esc}\rangle$) of star-forming galaxies at z=3.5. We assemble a sample of 148 galaxies from the VANDELS survey at $3.35\leq z_{\rm spec}\leq3.95$, selected to minimize line-of-sight contamination of their photometry. For this sample, we use ultra-deep, ground-based, $U-$band imaging and HST $V-$band imaging to robustly measure the distribution of $\mathcal{R_{\rm obs}}$ $=(L_{\rm LyC}/L_{\rm UV})_{\rm obs}$. We then model the distribution as a function of $\langle f_{\rm esc}\rangle$, carefully accounting for attenuation by dust, and the IGM (and CGM). A maximum likelihood fit to the $\mathcal{R_{\rm obs}}$ distribution returns a best-fitting value of $\langle f_{\rm esc}\rangle =0.07\pm0.02$, a result confirmed using an alternative Bayesian inference technique (both exclude $\langle f_{\rm esc}\rangle=0.0$ at $> 3\sigma$). By splitting our sample in two, we find evidence that $\langle f_{\rm esc}\rangle$ is positively correlated with Ly$\alpha$ equivalent width, with high and low sub-samples returning best fits of $\langle f_{\rm esc}\rangle=0.12^{+0.06}_{-0.04}$ and $\langle f_{\rm esc} \rangle=0.02^{+0.02}_{-0.01}$, respectively. In contrast, we find evidence that $\langle f_{\rm esc}\rangle$ is anti-correlated with intrinsic UV luminosity and UV dust attenuation; with low UV luminosity and dust attenuation sub-samples returning best fits in the range $0.10 \leq \langle f_{\rm esc}\rangle \leq 0.22$. We do not find evidence for a clear correlation between $f_{\rm esc}$ and galaxy stellar mass, suggesting it is not a primary indicator of leakage. Although larger samples are needed to further explore these trends, they suggest that it is entirely plausible that the low dust and metallicity galaxies found at z > 6 will display the $\langle f_{\rm esc}\rangle\geq0.1$ required to drive reionization.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
